HAServe: Horizon-Aware Scheduling and Memory Co-Design for Efficient LLM Serving

Online large language model (LLM) services process requests that share context but differ in prefix structure and arrival timing. Finite capacity couples request admission and key-value (KV) retention. This paper addresses one online serving problem: using a unified view of visible demand to choose the feasible joint admission and KV-retention candidate with the lowest predicted latency cost as prefix structures and arrival rates vary. To model this problem, we introduce HorizonSchema, a workload abstraction that connects exact prefix paths, permitted serializations, and released consumers as shared inputs to both decisions. Our analysis shows that useful reuse depends on demand and prefix survival, while service order changes latency even at equal computation. Furthermore, we present HAServe, which turns this abstraction into a scheduling--memory co-design method of systematic optimization for online LLM serving. We implement HAServe on SGLang and evaluate Qwen3-4B-Instruct-2507 and Llama2-13B on five workloads using eight H100 GPUs. Across the evaluated workloads, HAServe achieves up to $1.14$--$5.90\times$ P99 TTFT speedups and up to $1.08$--$1.44\times$ the throughput, with KV-cache hit rate up to 20.59 percentage points higher than the strongest baseline for each metric and setting.

==> README.txt <==
HAServe non-anonymous arXiv preprint

Main file: main.tex
Compiler: pdfLaTeX
Local build: latexmk -pdf main.tex

Uses the official USENIX final-paper template linked by OSDI:
https://www.usenix.org/conferences/author-resources/paper-templates

This concise arXiv revision updates the earlier PRISM version of this preprint.
The revised system is named HAServe.
Core method, experimental results, figures, and algorithm are retained from the
full manuscript; repeated exposition is condensed and derivations are in the appendix.
Affiliations are Wuhan University and Amazon. Author order and contact are preserved.
The scheduling objective is predicted mean remaining TTFT; reported P99 gains are empirical.

main.bbl is generated from references.bib and ACM-Reference-Format.bst.
Keep usenix2019_v3.sty and the existing directory structure.
This is a preprint source package; it contains no OSDI publication metadata.

